A unifying Rayleigh-Plesset-type equation for bubbles in viscoelastic media

Understanding the ultrasound pressure-driven dynamics of microbubbles confined in viscoelastic materials is relevant for multiple biomedical applications, ranging from contrast-enhanced ultrasound imaging to ultrasound-assisted drug delivery. The volumetric oscillations of spherical bubbles is analyzed using the Rayleigh-Plesset equation, which describes the conservation of mass and momentum in the surrounding medium. Several studies have considered an extension of the Rayleigh-Plesset equation for bubbles embedded into viscoelastic media, but these are restricted to a particular choice of constitutive model and/or to small deformations. Here, we derive a unifying equation applicable to bubbles in viscoelastic media with arbitrary complex moduli and that can account for large bubble deformations. To derive this equation, we borrow concepts from finite-strain theory. We validate our approach by comparing the result of our model to previously published results and extend it to show how microbubbles behave in arbitrary viscoelastic materials. In particular, we use our viscoelastic Rayleigh-Plesset model to compute the bubble dynamics in benchmarked viscoelastic liquids and solids.

==> readme.txt <==
JASA Version 1.2 Package
=========================
April 14, 2021

If you need help after you read this documentation, you may send
email to Liz Bury, lbury@acousticalsociety.org.
If possible please send a small file demonstrating the problem.

Note: A recent, full version of LaTeX is necessary for the JASA
package. If any style files (.sty) are missing you will get an error
message. In this unlikely instance, you should be able to find the
missing file online. Or, upgrade your TeX system to the most recent
version. (Always a good idea anyway!)

===========================================================
Files             Use
===========================================================
JASA.cls          Document class file

JASAtemplate.tex  Template file

===========================================================
Sample Files
===========================================================

preprintsample.tex/.pdf   Sample articles
reprintsample.tex/.pdf
TrackChangesSample.tex/.pdf

sampfig.jpg          Used in sample files

preprintsample.bbl   Used in sample files
reprintsample.bbl     "

===========================================================
Bibliography files
===========================================================

JASAauthyear2.bst    For making bibliography with BibTeX
JASAnum2.bst

bibsamp1.tex/.pdf/.bbl    Sample BibTeX bibliography in author-year style
bibsamp2.tex/.pdf/.bbl    Sample BibTeX bibliography in numerical style

sampbib.bib          Sample bibliography database use in
                     preprintsample, reprintsample, and
                     bibsamp1 and bibsamp2.

===========================================================
Documentation
===========================================================

JASA-TeXGuide.pdf        Documentation in graphic, hyperlinked style

ReferenceStyles.pdf Examples of correct bibliography entries

Readme.txt (this file)

===========================================================
Total number of files: 23

-----------------------------
Developed by Amy Hendrickson
TeXnology Inc
http://www.texnology.com
amyh@texnology.com
